Thermoelectric magnetohydrodynamic flow in a liquid metal-infused trench

We derive a mathematical model for steady, unidirectional, thermoelectric magnetohydrodynamic (TEMHD) flow of liquid lithium along a solid metal trench, subject to an imposed heat flux. We use a finite-element method implemented in COMSOL Multiphysics to solve the problem numerically, demonstrating how the fluid velocity, induced magnetic field and temperature change depending on the key physical and geometrical parameters. The observed flow structures are elucidated by using the method of matched asymptotic expansions to obtain approximate solutions in the limit where the Hartmann number is large and the trench walls are thin.

==> Figures/Thin-wall_problem.tikz <==
%Uncomment next line if XeTeX is used
%\def\pgfsysdriver{pgfsys-xetex.def}

\usetikzlibrary{arrows}
\baselineskip=12pt
\hsize=6.3truein
\vsize=8.7truein
\definecolor{wwwwww}{rgb}{0.4,0.4,0.4}
\definecolor{qqqqff}{rgb}{0.,0.,1.}
\tikzpicture[line cap=round,line join=round,>=triangle 45,x=1.0cm,y=1.0cm]
\clip(-1.1741091352494764,-0.2858806301306935) rectangle (1.872496128364625,3.1489504591236925);
\fill[line width=0.8pt,color=qqqqff,fill=qqqqff,fill opacity=0.4000000059604645] (-1.,3.) -- (1.,3.) -- (1.,2.) -- (1.,0.) -- (-1.,0.) -- cycle;
\draw [line width=0.8pt,color=qqqqff] (-1.,3.)-- (1.,3.);
\draw [line width=0.8pt,dash pattern=on 1pt off 1pt,color=qqqqff] (1.,3.)-- (1.,2.);
\draw [line width=5.2pt,color=qqqqff] (1.,2.)-- (1.,0.);
\draw [line width=5.2pt,color=qqqqff] (1.,0.)-- (-1.,0.);
\draw [line width=0.8pt,dash pattern=on 1pt off 1pt,color=qqqqff] (-1.,0.)-- (-1.,3.);
\draw (0.6584068576840367,3.064380754274626) node[anchor=north west] {$\dfrac{\partial {\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{x}}=0$};
\draw (-0.4570376597537538,2.3487909440132957) node[anchor=north west] {$\shadowbox\begin{align} \hat{\nabla}^{2}{\color{blue}\hat{T}^{\mathfrak{L}}} & =0,\eqref{eq:thinWall1}\\ \epsilon\hat{\nabla}^{2}{\color{red}\hat{b}^{\mathfrak{L}}}+\dfrac{\partial{\color{yellow}\hat{w}}}{\partial\hat{x}} & =0,\eqref{eq:thinWall2}\\ \epsilon\hat{\nabla}^{2}{\color{yellow}\hat{w}}+\dfrac{\partial{\color{red}\hat{b}^{\mathfrak{L}}}}{\partial\hat{x}} & =-\varGamma.\eqref{eq:thinWall3} \end{align}$};
\draw (0.04756819337286572,0.46223598968797014) node[anchor=north west] {$\dfrac{\partial {\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{y}}-\kappa_{\rm B}{\color{blue}\hat{T}^{\mathfrak L}} =0$};
\draw (1.0453978127134742,1.5291153431684992) node[anchor=north west] {$\dfrac{\partial ^2 {\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{y}^2}=\kappa_{\rm S} \dfrac{\partial{\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{x}}$};
\draw (-1.0033778315600186,1.9975014007940972) node[anchor=north west] {$\dfrac{\partial {\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{x}}=0$};
\draw (-0.7529719194821473,3.0773914780975598) node[anchor=north west] {$\dfrac{\partial {\color{blue}\hat{T}^{\mathfrak L}}}{\partial \hat{y}} =1$};
\draw [color=wwwwww](-1.18169719319123,0.03938746544263854) node[anchor=north west] {$\hat{x}=0$};
\draw [color=wwwwww](0.8253441324026176,0.03938746544263854) node[anchor=north west] {$\hat{x}=\omega$};
\draw [color=wwwwww](1.0226336388882133,0.19551615131783792) node[anchor=north west] {$\hat{y}=0$};
\draw [color=wwwwww](1.0150455809464596,2.16664081049223) node[anchor=north west] {$\hat{y}=H$};
\draw [color=wwwwww](1.0150455809464596,3.1684665448580924) node[anchor=north west] {$\hat{y}=h=H+f$};
\draw [color=wwwwww](1.0150455809464596,2.16664081049223) node[anchor=north west] {$\hat{y}=H$};
\draw (0.6925531184219282,2.7326072967898276) node[anchor=north west] {$\dfrac{\partial {\color{yellow} \hat{w}}}{\partial \hat{x}}=0$};
\draw (0.7304934081306966,2.439866010773829) node[anchor=north west] {${\color{red}\hat{b}^{\mathfrak{L}}}=0$};
\draw (-0.9350853100842355,1.3729866572932998) node[anchor=north west] {${\color{red}\hat{b}^{\mathfrak{L}}}=0$};
\draw (-0.9692315708221271,1.6657279433092986) node[anchor=north west] {$\dfrac{\partial {\color{yellow} \hat{w}}}{\partial \hat{x}}=0$};
\draw (0.6849650604801746,0.3516448371930373) node[anchor=north west] {${\color{yellow}\hat{w}}=0$};
\draw (1.0188396099173365,1.9194370578564977) node[anchor=north west] {$\epsilon\dfrac{\partial{\color{red}\hat{b}^{\mathfrak{L}}}}{\partial\hat{x}}+c_{\rm S} {\color{red}\hat{b}^{\mathfrak{L}}}=\dfrac{\partial\hat{{\color{blue}T}}^{\mathfrak{L}}}{\partial\hat{y}}\left(\omega,\hat{y}\right)$};
\draw (-0.9730255997930038,0.4882574373338367) node[anchor=north west] {$\epsilon\dfrac{\partial{\color{red}\hat{b}^{\mathfrak{L}}}}{\partial\hat{y}}-\epsilon^{1/2}c_{\rm B}{\color{red}\hat{b}^{\mathfrak{L}}}=-\dfrac{\partial\hat{{\color{blue}T}}^{\mathfrak{L}}}{\partial\hat{x}}\left(\hat{x},0\right)$};
\draw (-0.10039893649133098,3.051370030451693) node[anchor=north west] {$\dfrac{\partial {\color{yellow} \hat{w}}}{\partial \hat{y}}=0$};
\draw (-0.38115708033621704,2.9993271351599597) node[anchor=north west] {${\color{red}\hat{b}^{\mathfrak{L}}}=0$};
\endtikzpicture

